FORTH: Grounding Tactile VLA Execution via Forward-Only Proxy-Control Pairing

Vision-Language-Action (VLA) policies are widely credited with force control, operating on the unverified assumption that proxy loss minimization implies physical force grounding. In this work, we demonstrate that this assumption breaks down at three core deployment levels: frozen visual backbones discard contact geometry, downstream losses mask token-level gradient alignment, and discrete indicators trigger optimization collapse. To address these disconnections, we present FORTH, a forward-only measurement harness and execution framework that explicitly pairs the optimization objective at each level with its physical control observable. FORTH incorporates three grounded pillars: a layer-local, forward-only tactile encoder that preserves spatial contact geometry without backpropagation, a token-parallel zeroth-order adapter enabling activation-space updates, and SlipGuard, a continuous tactile verification gate that fires on incipient slip. On an elasto-plastic structural shell, FORTH's closed-loop gate peaks at 29 times lower grip force than a monotone reflex ramp, preventing structural crush where the baseline leaves permanent deformation. Furthermore, FORTH matches state-of-the-art execution performance with a 97.6% average success rate across three evaluated LIBERO suites, while reducing peak activation memory by 7.12 times compared to a backpropagated step on the same backbone. Enhanced perception enables deeper physical intelligence.

==> README_arxiv.txt <==
arXiv upload package - "FORTH: Grounding Tactile VLA Execution via
Forward-Only Proxy-Control Pairing"

Authors:    Junde Li, Wei-Han Yu, Xiangyi Chu, Yaoxin Li, Jiawei Xu,
            Ka-Fai Un, Pui-In Mak
Affiliation: University of Macau
Code:       https://github.com/Jordanlllll/FORTH  (open source, also cited in
            the paper's abstract)

Contents
  forth_arxiv.tex        main LaTeX source (plain two-column article; no
                         conference class file, no review header/line numbers)
  forth_arxiv.bbl        pre-built bibliography (kept so the build does not
                         depend on BibTeX being run by the compiler)
  refs_final.bib         BibTeX database
  ieeenat_fullname.bst   bibliography style
  arxiv_abstract.txt     the abstract as plain text, ready to paste into the
                         arXiv submission form (includes the code URL)
  figures/*.png          all five figures used in the main text

Build
  pdflatex forth_arxiv
  bibtex   forth_arxiv     (optional; the .bbl is already provided)
  pdflatex forth_arxiv
  pdflatex forth_arxiv

Notes
  This is the named preprint version for arXiv.  CVPR 2027 explicitly permits
  posting a preprint on arXiv; the version submitted for blind review must
  remain anonymous (a separate build of the same source, without the code URL)
  because the repository link would identify the authors.

  The LLM Usage Statement required by CVPR 2027 for submissions is not part of
  this preprint; the anonymous submission build of the same source retains it.
  The layout keeps Sec. 7 (Discussion) at the top of the right column of page 8:
  the two late tables are placed as column-bottom floats.


==> arxiv_abstract.txt <==
Vision-Language-Action (VLA) policies are widely credited with force control, operating on the unverified assumption that proxy loss minimization implies physical force grounding. In this work, we demonstrate that this assumption breaks down at three core deployment levels: frozen visual backbones discard contact geometry, downstream losses mask token-level gradient alignment, and discrete indicators trigger optimization collapse. To address these disconnections, we present FORTH, a forward-only measurement harness and execution framework that explicitly pairs the optimization objective at each level with its physical control observable. FORTH incorporates three grounded pillars: a layer-local, forward-only tactile encoder that preserves spatial contact geometry without backpropagation, a token-parallel zeroth-order adapter enabling activation-space updates, and SlipGuard, a continuous tactile verification gate that fires on incipient slip. On an elasto-plastic structural shell, the SlipGuard controller peaks at 29× lower grip force than the reflex ramp of the same shell, preventing structural crush where the baseline leaves permanent deformation. Furthermore, FORTH matches state-of-the-art execution performance with a 97.6% average success rate across three evaluated LIBERO suites, while reducing peak activation memory by 7.12× compared to a backpropagated step on the same backbone. Enhanced perception enables deeper physical intelligence. The code and models are open-sourced at https://github.com/Jordanlllll/FORTH.

